Competition-based Adaptive ReLU for Deep Neural Networks

Activation functions introduce nonlinearity into deep neural networks. Most popular activation functions allow positive values to pass through while blocking or suppressing negative values. From the idea that positive values and negative values are equally important, and they must compete for activation, we proposed a new Competition-based Adaptive ReLU (CAReLU). CAReLU scales the input values based on the competition results between positive values and negative values. It defines two parameters to adjust the scaling strategy and can be trained uniformly with other network parameters. We verify the effectiveness of CAReLU on image classification, super-resolution, and natural language processing tasks. In the experiment, our method performs better than other widely used activation functions. In the case of replacing ReLU in ResNet-18 with our proposed activation function, it improves the classification accuracy on the CIFAR-100 dataset. The effectiveness and the new perspective on the utilization of competition results between positive values and negative values make CAReLU a promising activation function.

==> response/decision_letter.txt <==
06-Feb-2023

Prof. Zhibin Pan
School of Electronic and Information Engineering, Xi'an Jiaotong University
No.28, Xianning West Road City:Xi'an
Xi'an
Shannxi
China
710049

** {This applies to SUBMITTING AUTHOR Accounts ONLY:   You can find any possible ATTACHMENTS FROM THE REVIEWERS by going to the "Manuscript with Decisions" status link in your Author Center and clicking on "view decision letter". They are located at the bottom of decision letter under "Files attached" heading}

Dear Prof. Pan,

The reviewing process of your paper submitted to the IEEE Signal Processing Letters is now completed.  Comments from the reviewers are attached at the end of this email. (** See note below about attachments).

Based on the attached set of reviews, I regret to inform you that I have to decide to REJECT the  paper for publication.

In summary,

Considering that the decision process for the IEEE Signal Processing Letters is BINARY (papers that need major revisions are not accepted), I regret that I cannot offer you a more positive decision at this point because we do appreciate your interest in publishing in the IEEE Signal Processing Letters.

Resubmission of Previously Rejected Manuscripts:  Technically, you cannot resubmit a REJECTED manuscript, as it is a REJECTED and CLOSED paper.  You would therefore need to submit it as a new manuscript obtaining a new manuscript ID #. When you submit, begin a new submission and follow the submission instructions. Please include a cover letter, explaining the paper's history, previous manuscript ID #, and AE name. Please also include your "Response to Reviewers" document along with your manuscript files.

Authors of Rejected manuscripts are allowed to resubmit their manuscripts only once. Manuscripts that have been rejected twice by
Signal Processing Letters cannot be considered further for publication
in Signal Processing Letters, and authors should understand that any
encouraging reviewer or editorial comments that may accompany a second rejection should be taken as applicable to resubmission in some other venue.
If you choose to submit a new version of your manuscript, you will be asked to submit supporting documents detailing how your new version addresses all of the reviewers' comments.
Full details of the resubmission process can be found in the Signal Processing Society “Policy and Procedures Manual” at
https://aus01.safelinks.protection.outlook.com/?url=http%3A%2F%2Fsignalprocessingsociety.org%2Fvolunteers%2Fpolicy-and-procedures-manual&data=05%7C01%7C%7Ca480c6df14d343cf42a408db0808db0a%7C84df9e7fe9f640afb435aaaaaaaaaaaa%7C1%7C0%7C638112606359220933%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C3000%7C%7C%7C&sdata=WH3wUk4j5ObqWfD5m3AzWNzoXgkVBzsDQ7CgIVj9%2Bzc%3D&reserved=0

Note that resubmitting your manuscript does not guarantee eventual
acceptance, nor that your resubmission will be subject to re-review by
the reviewers before a decision is rendered.  Also note that the
original Associate Editor who managed the original peer review process
is not guaranteed as well. Resubmissions are to be treated as brand new submissions without bias.

Also, as a general reminder for authors, before resubmitted, please be sure to read some of the IEEE material regarding author conduct:
https://aus01.safelinks.protection.outlook.com/?url=https%3A%2F%2Fjournals.ieeeauthorcenter.ieee.org%2Fbecome-an-ieee-journal-author%2F&data=05%7C01%7C%7Ca480c6df14d343cf42a408db0808db0a%7C84df9e7fe9f640afb435aaaaaaaaaaaa%7C1%7C0%7C638112606359220933%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C3000%7C%7C%7C&sdata=nCX6h0kjbv8GNDu37wM6P2aelK9ug2W2UrgfHdYdxf8%3D&reserved=0

Specifically, regarding avoiding copyright infringement: 
https://aus01.safelinks.protection.outlook.com/?url=https%3A%2F%2Fjournals.ieeeauthorcenter.ieee.org%2Fchoose-a-publishing-agreement%2Favoid-infringement-upon-ieee-copyright%2F&data=05%7C01%7C%7Ca480c6df14d343cf42a408db0808db0a%7C84df9e7fe9f640afb435aaaaaaaaaaaa%7C1%7C0%7C638112606359220933%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C3000%7C%7C%7C&sdata=JuqsSD8YCft7FfuxBPJ%2FFPEAEyapH4VFbinXCZxG4%2FI%3D&reserved=0

And the improper reuse of content:
https://aus01.safelinks.protection.outlook.com/?url=https%3A%2F%2Fjournals.ieeeauthorcenter.ieee.org%2Fbecome-an-ieee-journal-author%2Fvideo-tutorials%2F%23citingsources&data=05%7C01%7C%7Ca480c6df14d343cf42a408db0808db0a%7C84df9e7fe9f640afb435aaaaaaaaaaaa%7C1%7C0%7C638112606359220933%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C3000%7C%7C%7C&sdata=XGEGARbCWmAQAJF0i05kph%2FDFGfttdJN%2FkcXS73ZrsM%3D&reserved=0

If you have any questions regarding the reviews, please contact the managing Associate Editor who managed the peer review of your paper.


Sincerely,
Prof. Jianxin Li
Associate Editor
jianxin.li@deakin.edu.au



Reviewer Comments:

Reviewer: 1

Recommendation: R - Reject (Paper Is Not Of Sufficient Quality Or Novelty To Be Published In This Transactions)

Comments:
1. The English usage is satisfactory, and the paper is well organised.
2. The technical novelty of ReLU improvement is not enough for publication.
3. The authors need to refer to the most recent studies to conduct their research.

Additional Questions:
1. Is the topic appropriate for publication in this transaction?: Yes

2. Is the topic important to colleagues working in the field?: Moderately So

Explain: 

3. How would you rate the technical novelty of the paper?: Not Novel

Explain: The improvement in the ReLU activation function is not well recognised and significant.

4. How would you rate the English usage?: Satisfactory

6. Rate the references: Unsatisfactory (explain):

If you are suggesting additional references they must be entered in the text box provided.  All suggestions must include full bibliographic information plus a DOI.
: 


Reviewer: 2

Recommendation: R - Reject (Paper Is Not Of Sufficient Quality Or Novelty To Be Published In This Transactions)

Comments:
-Many activation functions considering both positive and negative values and considering them are proposed. The authors miss these work such as [1,2]. The motivations for this paper are not clear.

[1] Banerjee, Chaity, Tathagata Mukherjee, and Eduardo Pasiliao Jr. "The multi-phase ReLU activation function." Proceedings of the 2020 ACM Southeast Conference. 2020.

[2] Ide H, Kurita T. Improvement of learning for CNN with ReLU activation by sparse regularization[C]//2017 international joint conference on neural networks (IJCNN). IEEE, 2017: 2684-2691.

-       The experiments with different hyper-parameters are not fair. The authors should provide the fixed hyper-parameter values in experiments. 

-       (2)->Eq. (2) 


Additional Questions:
1. Is the topic appropriate for publication in this transaction?: Yes

2. Is the topic important to colleagues working in the field?: Moderately So

Explain: 

3. How would you rate the technical novelty of the paper?: Not Novel

Explain: -Many activation functions considering both positive and negative values and considering them are proposed. The authors miss these work such as [1,2]. The motivations for this paper are not clear.

[1] Banerjee, Chaity, Tathagata Mukherjee, and Eduardo Pasiliao Jr. "The multi-phase ReLU activation function." Proceedings of the 2020 ACM Southeast Conference. 2020.

[2] Ide H, Kurita T. Improvement of learning for CNN with ReLU activation by sparse regularization[C]//2017 international joint conference on neural networks (IJCNN). IEEE, 2017: 2684-2691.

4. How would you rate the English usage?: Satisfactory

6. Rate the references: Unsatisfactory (explain):

If you are suggesting additional references they must be entered in the text box provided.  All suggestions must include full bibliographic information plus a DOI.
: [1] Banerjee, Chaity, Tathagata Mukherjee, and Eduardo Pasiliao Jr. "The multi-phase ReLU activation function." Proceedings of the 2020 ACM Southeast Conference. 2020.

[2] Ide H, Kurita T. Improvement of learning for CNN with ReLU activation by sparse regularization[C]//2017 international joint conference on neural networks (IJCNN). IEEE, 2017: 2684-2691.



-----------------------------------------------------------
 
https://aus01.safelinks.protection.outlook.com/?url=https%3A%2F%2Fmc.manuscriptcentral.com%2Fspl-ieee&data=05%7C01%7C%7Ca480c6df14d343cf42a408db0808db0a%7C84df9e7fe9f640afb435aaaaaaaaaaaa%7C1%7C0%7C638112606359220933%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C3000%7C%7C%7C&sdata=HLreFHjg%2BIR6H8gN4zSh95%2Bh32TIhOV4%2FcIUGdoWPsw%3D&reserved=0

-----------------------------------------------------------

IEEE SPS Homepage

https://aus01.safelinks.protection.outlook.com/?url=http%3A%2F%2Fwww.signalprocessingsociety.org%2F&data=05%7C01%7C%7Ca480c6df14d343cf42a408db0808db0a%7C84df9e7fe9f640afb435aaaaaaaaaaaa%7C1%7C0%7C638112606359220933%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C3000%7C%7C%7C&sdata=a5qUdDewCRoWCxGS%2F1iZcWQAJTEKEq4pTviiAONaii8%3D&reserved=0

-----------------------------------------------------------

SPS Publication Information

https://aus01.safelinks.protection.outlook.com/?url=http%3A%2F%2Fwww.ieee.org%2Forganizations%2Fsociety%2Fsp%2Fpub.html&data=05%7C01%7C%7Ca480c6df14d343cf42a408db0808db0a%7C84df9e7fe9f640afb435aaaaaaaaaaaa%7C1%7C0%7C638112606359220933%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C3000%7C%7C%7C&sdata=d0bQp1qg%2FpoUcnJuW5G35IWlgi%2Bv6PZse2oPENAEbRE%3D&reserved=0

-----------------------------------------------------------

